Deuterium Fractionation across the Infrared Dark Cloud G034.77-00.55 interacting with the Supernova Remnant W44

Supernova remnants (SNRs) may regulate star formation in galaxies. For example, SNR-driven shocks may form new molecular gas or compress pre-existing clouds and trigger the formation of new stars. To test this scenario, we measure the deuteration of $N_2H^+$, $D_{frac}^{N_2H^+}$, a well-studied tracer of pre-stellar cores, across the Infrared Dark Cloud (IRDC) G034.77-00.55, known to be experiencing a shock interaction with the SNR W44. We use N$_2$H$^+$ and N$_2$D$^+$ J=1-0 single pointing observations obtained with the 30m antenna at the Instituto de Radioastronomia Millimetrica to infer $D_{frac}^{N_2H^+}$ toward five positions across the cloud, namely a massive core, different regions across the shock front, a dense clump and ambient gas. We find $D_{frac}^{N_2H^+}$ in the range 0.03-0.1, several orders of magnitude larger than the cosmic D/H ratio ($\sim$10$^{-5}$). Across the shock front, $D_{frac}^{N_2H^+}$ is enhanced by more than a factor of 2 ($D_{frac}^{N_2H^+}\sim$0.05-0.07) with respect to the ambient gas ($\leq$0.03) and similar to that measured generally in pre-stellar cores. Indeed, in the massive core and dense clump regions of this IRDC we measure $D_{frac}^{N_2H^+}$}$\sim$0.1. We find enhanced deuteration of $N_2H^+$ across the region of the shock, at a level that is enhanced with respect to regions of unperturbed gas. It is possible that this has been induced by shock compression, which would then be indirect evidence that the shock is triggering conditions for future star formation. However, since unperturbed dense regions also show elevated levels of deuteration, further, higher-resolution studies are needed to better understand the structure and kinematics of the deuterated material in the shock region, e.g., if it still in relatively diffuse form or already organised in a population of low-mass pre-stellar cores.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

